Modeling fluid--solid interaction in three-dimensional granular systems: Two-way coupling of SPH and LS-DEM

This paper presents a two-way coupled fluid--solid interaction framework for granular systems based on the level-set discrete element method (LS-DEM) and smoothed particle hydrodynamics (SPH). The proposed method is mesh-free, fully Lagrangian, and equipped with a seamless description of arbitrary solid shapes. In particular, a level-set representation of grain geometry is used for both contact detection and fluid--solid coupling, allowing for realistic, highly irregular grains to be handled within a unified computational framework. Moreover, the method incorporates a convenient treatment of moving boundaries and admits a simple computational implementation. The capabilities of the proposed SPH--LS-DEM framework are demonstrated through several numerical benchmarks involving dam-break flow, flow through porous media, granular collapse, and cyclic loading of a saturated granular specimen. The study sets the stage for several extensions to multiphysics problems across disciplines.

==> bvp1.pdf_tex <==
%% Creator: Inkscape 1.2.1 (9c6d41e, 2022-07-14), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'bvp1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{487.78310701bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75754404)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{bvp1.pdf}}%
    \put(0.00657991,0.62083654){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$1.0$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{bvp1.pdf}}%
    \put(0.00665093,0.21681851){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$1.0$\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{bvp1.pdf}}%
    \put(0.24636478,0.2930352){\color[rgb]{0.60784314,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}P1\end{tabular}}}}%
    \put(0.2437148,0.55767399){\color[rgb]{0.60784314,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}P1\end{tabular}}}}%
    \put(0.72198342,0.55767399){\color[rgb]{0.60784314,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}P2\end{tabular}}}}%
    \put(0.72463331,0.2930352){\color[rgb]{0.60784314,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}P2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{bvp1.pdf}}%
    \put(0.25154446,0.40488519){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$1.228$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{bvp1.pdf}}%
    \put(0.25154482,0.00086718){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$1.228$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{bvp1.pdf}}%
    \put(0.17709029,0.27179499){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$0.582$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{bvp1.pdf}}%
    \put(0.4833042,0.27179552){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$1.646$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{bvp1.pdf}}%
    \put(0.61180948,0.00086914){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$1.248$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{bvp1.pdf}}%
    \put(0.90466915,0.00087002){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$0.744$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{bvp1.pdf}}%
    \put(0.80903835,0.49300729){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$0.161$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{bvp1.pdf}}%
    \put(0.61180913,0.40488732){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$1.248$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{bvp1.pdf}}%
    \put(0.90466879,0.40488821){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$0.744$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{bvp1.pdf}}%
    \put(0.89911889,0.60719321){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$0.403$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{bvp1.pdf}}%
    \put(0.90028148,0.07698918){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$0.161$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{bvp1.pdf}}%
    \put(0.50824017,0.12930822){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$0.55$\end{tabular}}}}%
    \put(0.32933451,0.59695745){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$x$\end{tabular}}}}%
    \put(0.21861382,0.68958335){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$y$\end{tabular}}}}%
    \put(0.32933486,0.04184838){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$x$\end{tabular}}}}%
    \put(0.21861417,0.14028555){\color[rgb]{0,0,0}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}$z$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{bvp1.pdf}}%
  \end{picture}%
\endgroup%

